SAE-SSV: Supervised Steering in Sparse Representation Spaces for Reliable Control of Language Models

Large language models (LLMs) have demonstrated impressive capabilities in natural language understanding and generation, but controlling their behavior reliably remains challenging, especially in open-ended generation settings. This paper introduces a novel supervised steering approach that operates in sparse, interpretable representation spaces. We employ sparse autoencoders (SAEs) to obtain sparse latent representations that aim to disentangle semantic attributes from model activations. Then we train linear classifiers to identify a small subspace of task-relevant dimensions in latent representations. Finally, we learn supervised steering vectors constrained to this subspace, optimized to align with target behaviors. Experiments across sentiment, truthfulness, and political polarity steering tasks with multiple LLMs demonstrate that our supervised steering vectors achieve higher success rates with minimal degradation in generation quality compared to existing methods. Further analysis reveals that a notably small subspace is sufficient for effective steering, enabling more targeted and interpretable interventions. Our implementation is publicly available at https://github.com/Ineedanamehere/SAE-SSV.

==> anthology.bib.txt <==
@inproceedings{chaninabsorption,
  title={A is for Absorption: Studying Feature Splitting and Absorption in Sparse Autoencoders},
  author={Chanin, David and Wilken-Smith, James and Dulka, Tom{\'a}{\v{s}} and Bhatnagar, Hardik and Bloom, Joseph Isaac},
  booktitle={Interpretable AI: Past, Present and Future}
}

@article{ferrando2024primer,
  title={A primer on the inner workings of transformer-based language models},
  author={Ferrando, Javier and Sarti, Gabriele and Bisazza, Arianna and Costa-Juss{\`a}, Marta R},
  journal={arXiv preprint arXiv:2405.00208},
  year={2024}
}

@article{shu2025survey,
  title={A Survey on Sparse Autoencoders: Interpreting the Internal Mechanisms of Large Language Models},
  author={Shu, Dong and Wu, Xuansheng and Zhao, Haiyan and Rai, Daking and Yao, Ziyu and Liu, Ninghao and Du, Mengnan},
  journal={arXiv preprint arXiv:2503.05613},
  year={2025}
}

@article{im2025unified,
  title={A Unified Understanding and Evaluation of Steering Methods},
  author={Im, Shawn and Li, Yixuan},
  journal={arXiv preprint arXiv:2502.02716},
  year={2025}
}

@inproceedings{wang2025adaptive,
  title={Adaptive activation steering: A tuning-free llm truthfulness improvement method for diverse hallucinations categories},
  author={Wang, Tianlong and Jiao, Xianfeng and Zhu, Yinghao and Chen, Zhongzhi and He, Yifan and Chu, Xu and Gao, Junyi and Wang, Yasha and Ma, Liantao},
  booktitle={Proceedings of the ACM on Web Conference 2025},
  pages={2562--2578},
  year={2025}
}

@article{zhao2025adasteer,
  title={AdaSteer: Your Aligned LLM is Inherently an Adaptive Jailbreak Defender},
  author={Zhao, Weixiang and Guo, Jiahe and Hu, Yulin and Deng, Yang and Zhang, An and Sui, Xingyu and Han, Xinyang and Zhao, Yanyan and Qin, Bing and Chua, Tat-Seng and others},
  journal={arXiv preprint arXiv:2504.09466},
  year={2025}
}

@article{DBLP:journals/corr/abs-2502-16681,
  publtype={informal},
  author={Subhash Kantamneni and Joshua Engels and Senthooran Rajamanoharan and Max Tegmark and Neel Nanda},
  title={Are Sparse Autoencoders Useful? A Case Study in Sparse Probing},
  year={2025},
  month={February},
  cdate={1738368000000},
  journal={CoRR},
  volume={abs/2502.16681},
  url={https://doi.org/10.48550/arXiv.2502.16681}
}

@article{DBLP:journals/corr/abs-2501-17148,
  publtype={informal},
  author={Zhengxuan Wu and Aryaman Arora and Atticus Geiger and Zheng Wang and Jing Huang and Dan Jurafsky and Christopher D. Manning and Christopher Potts},
  title={AxBench: Steering LLMs? Even Simple Baselines Outperform Sparse Autoencoders},
  year={2025},
  month={January},
  cdate={1735689600000},
  journal={CoRR},
  volume={abs/2501.17148},
  url={https://doi.org/10.48550/arXiv.2501.17148}
}

@article{DBLP:journals/corr/abs-2502-16681,
  publtype={informal},
  author={Subhash Kantamneni and Joshua Engels and Senthooran Rajamanoharan and Max Tegmark and Neel Nanda},
  title={Are Sparse Autoencoders Useful? A Case Study in Sparse Probing},
  year={2025},
  month={February},
  cdate={1738368000000},
  journal={CoRR},
  volume={abs/2502.16681},
  url={https://doi.org/10.48550/arXiv.2502.16681}
}

@inproceedings{zhaobeyond,
  title={Beyond Single Concept Vector: Modeling Concept Subspace in LLMs with Gaussian Distribution},
  author={Zhao, Haiyan and Zhao, Heng and Shen, Bo and Payani, Ali and Yang, Fan and Du, Mengnan},
  booktitle={The Thirteenth International Conference on Learning Representations}
}

@inproceedings{rahn2024controlling,
  title={Controlling Large Language Model Agents with Entropic Activation Steering},
  author={Rahn, Nate and D'Oro, Pierluca and Bellemare, Marc G},
  booktitle={ICML 2024 Workshop on Mechanistic Interpretability}
}

@inproceedings{
ferrando2025do,
title={Do I Know This Entity? Knowledge Awareness and Hallucinations in Language Models},
author={Javier Ferrando and Oscar Balcells Obeso and Senthooran Rajamanoharan and Neel Nanda},
booktitle={The Thirteenth International Conference on Learning Representations},
year={2025},
url={https://openreview.net/forum?id=WCRQFlji2q}
}

@inproceedings{kleindessner2023efficient,
  title={Efficient fair PCA for fair representation learning},
  author={Kleindessner, Matth{\"a}us and Donini, Michele and Russell, Chris and Zafar, Muhammad Bilal},
  booktitle={International Conference on Artificial Intelligence and Statistics},
  pages={5250--5270},
  year={2023},
  organization={PMLR}
}

@article{zhao2024explainability,
  title={Explainability for large language models: A survey},
  author={Zhao, Haiyan and Chen, Hanjie and Yang, Fan and Liu, Ninghao and Deng, Huiqi and Cai, Hengyi and Wang, Shuaiqiang and Yin, Dawei and Du, Mengnan},
  journal={ACM Transactions on Intelligent Systems and Technology},
  volume={15},
  number={2},
  pages={1--38},
  year={2024},
  publisher={ACM New York, NY}
}

@inproceedings{subramani2022extracting,
  title={Extracting Latent Steering Vectors from Pretrained Language Models},
  author={Subramani, Nishant and Suresh, Nivedita and Peters, Matthew E},
  booktitle={ACL (Findings)},
  year={2022}
}

@article{li2025fairsteer,
  title={FairSteer: Inference Time Debiasing for LLMs with Dynamic Activation Steering},
  author={Li, Yichen and Fan, Zhiting and Chen, Ruizhe and Gai, Xiaotang and Gong, Luqi and Zhang, Yan and Liu, Zuozhu},
  journal={arXiv preprint arXiv:2504.14492},
  year={2025}
}

@inproceedings{lieberum2024gemma,
  title={Gemma Scope: Open Sparse Autoencoders Everywhere All At Once on Gemma 2},
  author={Lieberum, Tom and Rajamanoharan, Senthooran and Conmy, Arthur and Smith, Lewis and Sonnerat, Nicolas and Varma, Vikrant and Kram{\'a}r, J{\'a}nos and Dragan, Anca and Shah, Rohin and Nanda, Neel},
  booktitle={Proceedings of the 7th BlackboxNLP Workshop: Analyzing and Interpreting Neural Networks for NLP},
  pages={278--300},
  year={2024}
}

@inproceedings{jorgensen2024improving,
  title={Improving Activation Steering in Language Models with Mean-Centring},
  author={Jorgensen, Ole and Cope, Dylan and Schoots, Nandi and Shanahan, Murray},
  booktitle={Responsible Language Models Workshop at AAAI-24},
  year={2024}
}

@article{chalnev2024improving,
  title={Improving steering vectors by targeting sparse autoencoder features},
  author={Chalnev, Sviatoslav and Siu, Matthew and Conmy, Arthur},
  journal={arXiv preprint arXiv:2411.02193},
  year={2024}
}

@article{li2023inference,
  title={Inference-time intervention: Eliciting truthful answers from a language model},
  author={Li, Kenneth and Patel, Oam and Vi{\'e}gas, Fernanda and Pfister, Hanspeter and Wattenberg, Martin},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  pages={41451--41530},
  year={2023}
}

@inproceedings{soo2025interpretable,
  title={Interpretable Steering of Large Language Models with Feature Guided Activation Additions},
  author={Soo, Samuel and Teng, Wesley and Balaganesh, Chandrasekaran and Guoxian, Tan and YAN, Ming},
  booktitle={ICLR 2025 Workshop on Building Trust in Language Models and Applications}
}

@article{wu2025interpreting,
  title={Interpreting and steering llms with mutual information-based explanations on sparse autoencoders},
  author={Wu, Xuansheng and Yuan, Jiayi and Yao, Wenlin and Zhai, Xiaoming and Liu, Ninghao},
  journal={arXiv preprint arXiv:2502.15576},
  year={2025}
}

@inproceedings{ewartlatent,
  title={Latent Adversarial Training Improves Robustness to Persistent Harmful Behaviors in LLMs},
  author={Ewart, Aidan and Sheshadri, Abhay and Guo, Phillip Huang and Lynch, Aengus and Wu, Cindy and Hebbar, Vivek and Sleight, Henry and Stickland, Asa Cooper and Perez, Ethan and Hadfield-Menell, Dylan and others},
  booktitle={Workshop on Socially Responsible Language Modelling Research}
}

@article{tigges2023linear,
  title={Linear Representations of Sentiment in Large Language Models},
  author={Tigges, Curt and Hollinsworth, Oskar John and Geiger, Atticus and Nanda, Neel},
  journal={CoRR},
  year={2023}
}

@article{he2024llama,
  title={Llama scope: Extracting millions of features from llama-3.1-8b with sparse autoencoders},
  author={He, Zhengfu and Shu, Wentao and Ge, Xuyang and Chen, Lingjie and Wang, Junxuan and Zhou, Yunhua and Liu, Frances and Guo, Qipeng and Huang, Xuanjing and Wu, Zuxuan and others},
  journal={arXiv preprint arXiv:2410.20526},
  year={2024}
}

@article{meng2022locating,
  title={Locating and editing factual associations in gpt},
  author={Meng, Kevin and Bau, David and Andonian, Alex and Belinkov, Yonatan},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={17359--17372},
  year={2022}
}

@article{bereskamechanistic,
  title={Mechanistic Interpretability for AI Safety-A Review},
  author={Bereska, Leonard and Gavves, Stratis},
  journal={Transactions on Machine Learning Research}
}

@inproceedings{scalena2024multi,
  title={Multi-property Steering of Large Language Models with Dynamic Activation Composition},
  author={Scalena, Daniel and Sarti, Gabriele and Nissim, Malvina},
  booktitle={Proceedings of the 7th BlackboxNLP Workshop: Analyzing and Interpreting Neural Networks for NLP},
  pages={577--603},
  year={2024},
  organization={Association for Computational Linguistics (ACL)}
}

@article{sharkey2025open,
  title={Open Problems in Mechanistic Interpretability},
  author={Sharkey, Lee and Chughtai, Bilal and Batson, Joshua and Lindsey, Jack and Wu, Jeff and Bushnaq, Lucius and Goldowsky-Dill, Nicholas and Heimersheim, Stefan and Ortega, Alejandro and Bloom, Joseph and others},
  journal={arXiv preprint arXiv:2501.16496},
  year={2025}
}

@inproceedings{arditirefusal,
  title={Refusal in Language Models Is Mediated by a Single Direction},
  author={Arditi, Andy and Obeso, Oscar Balcells and Syed, Aaquib and Paleka, Daniel and Rimsky, Nina and Gurnee, Wes and Nanda, Neel},
  booktitle={The Thirty-eighth Annual Conference on Neural Information Processing Systems}
}

@article{zou2023representation,
  title={Representation Engineering: A Top-Down Approach to AI Transparency},
  author={Zou, Andy and Phan, Long and Chen, Sarah and Campbell, James and Guo, Phillip and Ren, Richard and Pan, Alexander and Yin, Xuwang and Mazeika, Mantas and Dombrowski, Ann-Kathrin and others},
  journal={CoRR},
  year={2023}
}

@article{karvonen2025saebench,
  title={SAEBench: A Comprehensive Benchmark for Sparse Autoencoders in Language Model Interpretability},
  author={Karvonen, Adam and Rager, Can and Lin, Johnny and Tigges, Curt and Bloom, Joseph and Chanin, David and Lau, Yeu-Tong and Farrell, Eoin and McDougall, Callum and Ayonrinde, Kola and others},
  journal={arXiv preprint arXiv:2503.09532},
  year={2025}
}

@inproceedings{hazra2024safety,
  title={Safety Arithmetic: A Framework for Test-time Safety Alignment of Language Models by Steering Parameters and Activations},
  author={Hazra, Rima and Layek, Sayan and Banerjee, Somnath and Poria, Soujanya},
  booktitle={Proceedings of the 2024 Conference on Empirical Methods in Natural Language Processing},
  pages={21759--21776},
  year={2024}
}

@article{wu2025self,
  title={Self-regularization with latent space explanations for controllable llm-based classification},
  author={Wu, Xuansheng and Yu, Wenhao and Zhai, Xiaoming and Liu, Ninghao},
  journal={arXiv preprint arXiv:2502.14133},
  year={2025}
}

@article{gallifant2025sparse,
  title={Sparse autoencoder features for classifications and transferability},
  author={Gallifant, Jack and Chen, Shan and Sasse, Kuleen and Aerts, Hugo and Hartvigsen, Thomas and Bitterman, Danielle S},
  journal={arXiv preprint arXiv:2502.11367},
  year={2025}
}

@inproceedings{huben2023sparse,
  title={Sparse autoencoders find highly interpretable features in language models},
  author={Huben, Robert and Cunningham, Hoagy and Smith, Logan Riggs and Ewart, Aidan and Sharkey, Lee},
  booktitle={The Twelfth International Conference on Learning Representations},
  year={2023}
}

@article{wang2024steering,
  title={Steering Away from Harm: An Adaptive Approach to Defending Vision Language Model Against Jailbreaks},
  author={Wang, Han and Wang, Gang, and Zhang, Huan},
  journal={arXiv preprint arXiv:2411.16721},
  year={2024}
}

@article{o2024steering,
  title={Steering language model refusal with sparse autoencoders},
  author={O'Brien, Kyle and Majercak, David and Fernandes, Xavier and Edgar, Richard and Chen, Jingya and Nori, Harsha and Carignan, Dean and Horvitz, Eric and Poursabzi-Sangde, Forough},
  journal={arXiv preprint arXiv:2411.11296},
  year={2024}
}

@article{turner2308steering,
  title={Steering language models with activation engineering, 2024},
  author={Turner, Alexander Matt and Thiergart, Lisa and Leech, Gavin and Udell, David and Vazquez, Juan J and Mini, Ulisse and MacDiarmid, Monte},
  journal={URL https://arxiv. org/abs/2308.10248}
}

@article{bayat2025steering,
  title={Steering Large Language Model Activations in Sparse Spaces},
  author={Bayat, Reza and Rahimi-Kalahroudi, Ali and Pezeshki, Mohammad and Chandar, Sarath and Vincent, Pascal},
  journal={arXiv preprint arXiv:2503.00177},
  year={2025}
}

@inproceedings{rimsky2024steering,
  title={Steering Llama 2 via Contrastive Activation Addition},
  author={Rimsky, Nina and Gabrieli, Nick and Schulz, Julian and Tong, Meg and Hubinger, Evan and Turner, Alexander},
  booktitle={Proceedings of the 62nd Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={15504--15522},
  year={2024}
}

@inproceedings{marksgeometry,
  title={The Geometry of Truth: Emergent Linear Structure in Large Language Model Representations of True/False Datasets},
  author={Marks, Samuel and Tegmark, Max},
  booktitle={First Conference on Language Modeling}
}

@inproceedings{azaria2023internal,
  title={The Internal State of an LLM Knows When It’s Lying},
  author={Azaria, Amos and Mitchell, Tom},
  booktitle={Findings of the Association for Computational Linguistics: EMNLP 2023},
  pages={967--976},
  year={2023}
}

@inproceedings{bhattacharjee2024towards,
  title={Towards Inference-time Category-wise Safety Steering for Large Language Models},
  author={Bhattacharjee, Amrita and Ghosh, Shaona and Rebedea, Traian and Parisien, Christopher},
  booktitle={Neurips Safe Generative AI Workshop 2024}
}

@article{he2025towards,
  title={Towards LLM Guardrails via Sparse Representation Steering},
  author={He, Zeqing and Wang, Zhibo and Xu, Huiyu and Ren, Kui},
  journal={arXiv preprint arXiv:2503.16851},
  year={2025}
}

@article{ouyang2022training,
  title={Training language models to follow instructions with human feedback},
  author={Ouyang, Long and Wu, Jeffrey and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and others},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={27730--27744},
  year={2022}
}

@inproceedings{lin2022truthfulqa,
  title={TruthfulQA: Measuring How Models Mimic Human Falsehoods},
  author={Lin, Stephanie and Hilton, Jacob and Evans, Owain},
  booktitle={Proceedings of the 60th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={3214--3252},
  year={2022}
}

@inproceedings{fulay2024relationship,
  title={On the Relationship between Truth and Political Bias in Language Models},
  author={Fulay, Suyash and Brannon, William and Mohanty, Shrestha and Overney, Cassandra and Poole-Dayan, Elinor and Roy, Deb and Kabbara, Jad},
  booktitle={Proceedings of the 2024 Conference on Empirical Methods in Natural Language Processing},
  pages={9004--9018},
  year={2024}
}

@article{alain2016understanding,
  title={Understanding intermediate layers using linear classifier probes},
  author={Alain, Guillaume and Bengio, Yoshua},
  journal={stat},
  volume={1050},
  pages={14},
  year={2016}
}

@inproceedings{
wei2022finetuned,
title={Finetuned Language Models are Zero-Shot Learners},
author={Jason Wei and Maarten Bosma and Vincent Zhao and Kelvin Guu and Adams Wei Yu and Brian Lester and Nan Du and Andrew M. Dai and Quoc V Le},
booktitle={International Conference on Learning Representations (ICLR)},
year={2022},
url={https://openreview.net/forum?id=gEZrGCozdqR}
}

@inproceedings{
dathathri2020plug,
title={Plug and Play Language Models: A Simple Approach to Controlled Text Generation},
author={Sumanth Dathathri and Andrea Madotto and Janice Lan and Jane Hung and Eric Frank and Piero Molino and Jason Yosinski and Rosanne Liu},
booktitle={International Conference on Learning Representations (ICLR)},
year={2020},
url={https://openreview.net/forum?id=H1edEyBKDS}
}
